Chemo-kinematics of the $Gaia$ RR Lyrae: the halo and the disc

We present the results of a multi-component kinematic model of a large sample of RR Lyrae detected by $Gaia$. By imposing a four-fold symmetry and employing $Gaia$ proper motions, we are able to infer the behaviour of the velocity ellipsoid between $\approx3$ and $\approx30$ kpc from the centre of the Galaxy. We detect the presence of two distinct components: a dominant non-rotating halo-like population and a much smaller rotating disc-like population. We demonstrate that the halo RR Lyrae can be described as a superposition of an isotropic and radially-biased parts. The radially-biased portion of the halo is characterised by a high orbital anisotropy $\beta\approx0.9$ and contributes between 50\% and 80\% of the halo RR Lyrae at $5<R$(kpc)$<25$. In line with previous studies, we interpret this high-$\beta$ component as the debris cloud of the ancient massive merger also known as the $Gaia$ Sausage (GS) whose orbital extrema we constrain. The lightcurve properties of the RR Lyrae support the kinematic decomposition: the GS stars are more metal-rich and boast higher fractions of Oosterhoff Type 1 and high amplitude short period (HASP) variables compared to the isotropic halo component. The metallicity/HASP maps reveal that the inner 10 kpc of the halo is likely inhabited by the RR Lyrae born in-situ. The mean azimuthal speed and the velocity dispersion of the disc RR Lyrae out to $R\approx30$ kpc are consistent with the behaviour of a young and metal-rich thin disc stellar population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
